Self-Training of Handwritten Word Recognition for Synthetic-to-Real Adaptation

Performances of Handwritten Text Recognition (HTR) models are largely determined by the availability of labeled and representative training samples. However, in many application scenarios labeled samples are scarce or costly to obtain. In this work, we propose a self-training approach to train a HTR model solely on synthetic samples and unlabeled data. The proposed training scheme uses an initial model trained on synthetic data to make predictions for the unlabeled target dataset. Starting from this initial model with rather poor performance, we show that a considerable adaptation is possible by training against the predicted pseudo-labels. Moreover, the investigated self-training strategy does not require any manually annotated training samples. We evaluate the proposed method on four widely used benchmark datasets and show its effectiveness on closing the gap to a model trained in a fully-supervised manner.

==> data/bt_ers.csv <==
gw_cer,gw_wer
0,0.10735887096774194,0.20381231671554256
1,0.07603152526657395,0.15762463343108502
2,0.06282952548330405,0.14313629702002928
3,0.056601731601731604,0.13558079882740925
4,0.05202510963969387,0.1272354148343594
5,0.04851926394479586,0.12115290669272105
6,0.0470122479277496,0.11725293132328307
7,0.04605084099940123,0.11487724441187253
8,0.04514968895800933,0.1138251099169516
9,0.04373010258224266,0.11006888465484388
10,0.04270133215277498,0.10739506995336445
11,0.04167592798399644,0.10527601367855399
12,0.04074976827216863,0.10281848928974069
13,0.04041825216640552,0.10175879396984921
14,0.04019455717354977,0.10131900341963851
15,0.040550751406263116,0.10167628469359713
16,0.04090933038301459,0.10285369428399005
17,0.04201324899138317,0.10552027357107963
18,0.04301810296058835,0.10845418080839242
19,0.0448803785038386,0.11313841870008057
20,0.046667796466550865,0.11794263381952685
21,0.04914572864321608,0.12390913330224507
22,0.051748171628253355,0.13100547980119792
23,0.05576396817629895,0.14069369809477283
24,0.059259896729776246,0.15066244577324428
25,0.06274779645466759,0.15963023504875706
26,0.06654291909092327,0.17027628507843462
27,0.07118336776091899,0.1817325307511123
28,0.07536707499929272,0.19299575500303212
29,0.07982920765322668,0.2043966780654617
30,0.08370909184873189,0.21458963691376698
31,0.08806400158272848,0.22573849324479045
32,0.09235253691020688,0.2375538482035795
33,0.09659420867446283,0.24858830121988018
34,0.10110710804980344,0.25952600284733274
35,0.10486938879026123,0.2689301416707377
36,0.10883224538427855,0.27905410758139904
37,0.11354738436719196,0.29002275444483017
38,0.11775052291310135,0.3000638833565067
39,0.12232882887026594,0.3101414230233751
40,0.12654210939171362,0.3195238776093795
41,0.13063355024932377,0.3289831809616861
42,0.1349492000369149,0.3384342728605023
43,0.13889523498694517,0.3473670186190587
44,0.1434252827942052,0.35652173913043483
45,0.14771215543111715,0.3650439658468204
46,0.1519591578185328,0.37365138758964767
47,0.15592128959226126,0.38177821201758666
48,0.1599257725458727,0.389771197846568
49,0.16440320008951298,0.3984230735410499
50,0.16854208940539875,0.4062760424150119
51,0.17265855580336276,0.4138436390282396
52,0.1768168011235588,0.4213582568299967
53,0.1812104579678994,0.42886609129891984
54,0.18509512947133583,0.43584960963521546
55,0.1891740900133221,0.4428305985187512
56,0.1933196188826332,0.44959247165299665
57,0.19730692975830816,0.4560339599757429
58,0.20151253016091608,0.4629887227383377
59,0.2055539471966304,0.4696025988617767
60,0.20996903128063452,0.4763231866996612
61,0.2143345344392986,0.48270889965725094
62,0.21887580380242833,0.4892993393505164
63,0.22284984942221378,0.49521410579345093
64,0.2271743296011269,0.5014430014430015
65,0.23150047072593571,0.5072721216831353
66,0.23553303554904187,0.5128945468862787
67,0.23974834730038583,0.5186318670661005
68,0.24388569550062605,0.5241918355210059
69,0.2481942501498844,0.5296666945816932
70,0.2526670068202351,0.534884200966024
71,0.256982262151578,0.5400679842862668
72,0.26122034113648634,0.545180783361105
73,0.2657699712765625,0.5502346859960787
74,0.2701702670597035,0.5552993590745662
75,0.27443097047291903,0.5602799953719773
76,0.27891345524822664,0.5652264940997336
77,0.28351471418816965,0.5699039888769892
78,0.28812355391983785,0.5746776736851869
79,0.2927580262786156,0.5792665054590753
80,0.29742381198347106,0.583861045775285
81,0.3021278966575268,0.5883614526737203
82,0.3065969400374545,0.5926547188134546
83,0.3114461354911933,0.5968909747544359
84,0.31621076130334397,0.6012172623665926
85,0.3210847851598613,0.6054837940083841
86,0.3262131223825035,0.6096792668957618
87,0.33114814338471715,0.6138627052593012
88,0.3363763306312678,0.6179255380460735
89,0.3413512012469319,0.6219081272084805
90,0.34687564154295947,0.6258837550126424
91,0.35229061299867787,0.6296992481203008
92,0.357972902463381,0.6334110750417599
93,0.3636540642463826,0.6371375116931712
94,0.3692010483369809,0.6407910772411027
95,0.37499290216342057,0.6443019616823144
96,0.3806050345700974,0.6478160363817669
97,0.386093419997053,0.6512636458800658
98,0.39165887911118036,0.6544439838938891
99,0.3965276211950395,0.6576683520187587


==> data/btout.txt <==
2021-11-27 10:30:17, INFO, htr_seq2seq_ss] Running command 'main'
[2021-11-27 10:30:17, INFO, htr_seq2seq_ss] Started run with ID "2825"
/home/fwolf/virtualenvs/htr/lib/python3.7/site-packages/torch/nn/_reduction.py:42: UserWarning: size_average and reduce args will be deprecated, please use reduction='sum' instead.
  warnings.warn(warning.format(ret))
  0%|          | 0/2133 [00:00<?, ?it/s]Loading Model 2622 at Epoch 0_62000
100%|██████████| 2133/2133 [12:32<00:00,  2.83it/s]
100%|██████████| 2133/2133 [20:16<00:00,  1.75it/s]
  0%|          | 0/714 [00:00<?, ?it/s]Valid: CER: 50.60 	 WER: 83.51
------------------------------------------------------------------
Epoch 1 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 39.78 	 9.53 	 51.35 
WER	 66.16 	 24.49 	 87.13 

Number of samples: 22845
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 714/714 [09:25<00:00,  1.26it/s]
100%|██████████| 2133/2133 [08:03<00:00,  4.42it/s]
100%|██████████| 2133/2133 [19:46<00:00,  1.80it/s]
  0%|          | 0/1037 [00:00<?, ?it/s]Loss: 27.0461368560791
Valid: CER: 39.77 	 WER: 71.75
------------------------------------------------------------------
Epoch 2 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 21.50 	 5.61 	 31.73 
WER	 46.61 	 15.96 	 75.58 

Number of samples: 33163
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1037/1037 [14:05<00:00,  1.23it/s]
100%|██████████| 2133/2133 [08:01<00:00,  4.43it/s]
100%|██████████| 2133/2133 [19:13<00:00,  1.85it/s]
  0%|          | 0/1400 [00:00<?, ?it/s]Loss: 11.784456253051758
Valid: CER: 34.89 	 WER: 65.92
------------------------------------------------------------------
Epoch 3 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 18.01 	 6.87 	 32.69 
WER	 40.77 	 20.11 	 80.26 

Number of samples: 44798
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1400/1400 [19:20<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:01<00:00,  4.43it/s]
100%|██████████| 2133/2133 [18:48<00:00,  1.89it/s]
  0%|          | 0/1480 [00:00<?, ?it/s]Loss: 14.58686637878418
Valid: CER: 22.33 	 WER: 49.69
------------------------------------------------------------------
Epoch 4 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 16.29 	 6.09 	 32.79 
WER	 37.81 	 18.95 	 80.56 

Number of samples: 47342
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1480/1480 [20:34<00:00,  1.20it/s]
100%|██████████| 2133/2133 [07:53<00:00,  4.50it/s]
100%|██████████| 2133/2133 [18:54<00:00,  1.88it/s]
  0%|          | 0/1515 [00:00<?, ?it/s]Loss: 12.3972806930542
Valid: CER: 20.30 	 WER: 46.68
------------------------------------------------------------------
Epoch 5 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 15.90 	 6.12 	 32.81 
WER	 36.72 	 19.06 	 80.03 

Number of samples: 48473
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1515/1515 [21:00<00:00,  1.20it/s]
100%|██████████| 2133/2133 [08:04<00:00,  4.41it/s]
100%|██████████| 2133/2133 [18:52<00:00,  1.88it/s]
  0%|          | 0/1501 [00:00<?, ?it/s]Loss: 11.926735877990723
Valid: CER: 19.95 	 WER: 43.65
------------------------------------------------------------------
Epoch 6 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 16.05 	 6.10 	 31.53 
WER	 36.42 	 18.57 	 78.78 

Number of samples: 48009
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1501/1501 [20:52<00:00,  1.20it/s]
100%|██████████| 2133/2133 [08:13<00:00,  4.32it/s]
100%|██████████| 2133/2133 [18:18<00:00,  1.94it/s]
  0%|          | 0/1581 [00:00<?, ?it/s]Loss: 10.044495582580566
Valid: CER: 26.52 	 WER: 53.63
------------------------------------------------------------------
Epoch 7 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 15.69 	 6.70 	 33.22 
WER	 35.84 	 20.09 	 80.94 

Number of samples: 50577
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1581/1581 [22:04<00:00,  1.19it/s]
100%|██████████| 2133/2133 [08:05<00:00,  4.39it/s]
100%|██████████| 2133/2133 [18:53<00:00,  1.88it/s]
  0%|          | 0/1615 [00:00<?, ?it/s]Loss: 10.55738353729248
Valid: CER: 33.52 	 WER: 63.07
------------------------------------------------------------------
Epoch 8 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.82 	 6.85 	 32.64 
WER	 35.32 	 21.41 	 78.66 

Number of samples: 51650
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1615/1615 [22:16<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:09<00:00,  4.36it/s]
100%|██████████| 2133/2133 [19:04<00:00,  1.86it/s]
  0%|          | 0/1655 [00:00<?, ?it/s]Loss: 10.701537132263184
Valid: CER: 21.17 	 WER: 47.51
------------------------------------------------------------------
Epoch 9 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.46 	 7.08 	 31.63 
WER	 34.41 	 21.49 	 79.17 

Number of samples: 52947
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1655/1655 [22:37<00:00,  1.22it/s]
100%|██████████| 2133/2133 [08:16<00:00,  4.30it/s]
100%|██████████| 2133/2133 [18:52<00:00,  1.88it/s]
  0%|          | 0/1568 [00:00<?, ?it/s]Loss: 11.043306350708008
Valid: CER: 29.08 	 WER: 57.41
------------------------------------------------------------------
Epoch 10 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 16.15 	 7.20 	 32.51 
WER	 36.08 	 20.80 	 78.44 

Number of samples: 50145
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1568/1568 [21:39<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:03<00:00,  4.41it/s]
100%|██████████| 2133/2133 [19:18<00:00,  1.84it/s]
  0%|          | 0/1637 [00:00<?, ?it/s]Loss: 9.252657890319824
Valid: CER: 19.40 	 WER: 45.32
------------------------------------------------------------------
Epoch 11 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.70 	 7.26 	 31.48 
WER	 34.44 	 21.22 	 78.10 

Number of samples: 52379
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1637/1637 [22:21<00:00,  1.22it/s]
100%|██████████| 2133/2133 [08:09<00:00,  4.36it/s]
100%|██████████| 2133/2133 [19:35<00:00,  1.81it/s]
  0%|          | 0/1630 [00:00<?, ?it/s]Loss: 10.462925910949707
Valid: CER: 36.34 	 WER: 60.85
------------------------------------------------------------------
Epoch 12 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.22 	 6.65 	 31.65 
WER	 33.60 	 20.15 	 77.17 

Number of samples: 52142
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1630/1630 [22:20<00:00,  1.22it/s]
100%|██████████| 2133/2133 [08:13<00:00,  4.32it/s]
100%|██████████| 2133/2133 [19:01<00:00,  1.87it/s]
  0%|          | 0/1545 [00:00<?, ?it/s]Loss: 8.762208938598633
Valid: CER: 32.42 	 WER: 62.20
------------------------------------------------------------------
Epoch 13 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.51 	 7.63 	 25.31 
WER	 34.27 	 20.75 	 69.81 

Number of samples: 49436
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1545/1545 [21:18<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:02<00:00,  4.42it/s]
100%|██████████| 2133/2133 [19:00<00:00,  1.87it/s]
  0%|          | 0/1681 [00:00<?, ?it/s]Loss: 8.811965942382812
Valid: CER: 27.68 	 WER: 56.26
------------------------------------------------------------------
Epoch 14 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.06 	 7.25 	 30.96 
WER	 33.13 	 21.09 	 77.90 

Number of samples: 53777
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1681/1681 [23:08<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:09<00:00,  4.36it/s]
100%|██████████| 2133/2133 [18:58<00:00,  1.87it/s]
  0%|          | 0/1674 [00:00<?, ?it/s]Loss: 9.012357711791992
Valid: CER: 23.30 	 WER: 48.07
------------------------------------------------------------------
Epoch 15 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.18 	 7.31 	 30.73 
WER	 32.72 	 20.92 	 75.78 

Number of samples: 53555
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1674/1674 [23:05<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:09<00:00,  4.35it/s]
100%|██████████| 2133/2133 [18:52<00:00,  1.88it/s]
  0%|          | 0/1630 [00:00<?, ?it/s]Loss: 9.564001083374023
Valid: CER: 20.69 	 WER: 44.70
------------------------------------------------------------------
Epoch 16 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 13.92 	 7.55 	 26.81 
WER	 32.70 	 20.82 	 71.21 

Number of samples: 52150
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1630/1630 [22:34<00:00,  1.20it/s]
100%|██████████| 2133/2133 [08:04<00:00,  4.41it/s]
100%|██████████| 2133/2133 [18:55<00:00,  1.88it/s]
  0%|          | 0/1692 [00:00<?, ?it/s]Loss: 7.400165557861328
Valid: CER: 20.59 	 WER: 45.35
------------------------------------------------------------------
Epoch 17 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 13.23 	 7.67 	 26.32 
WER	 31.46 	 21.17 	 70.98 

Number of samples: 54140
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1692/1692 [23:16<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:06<00:00,  4.38it/s]
100%|██████████| 2133/2133 [18:55<00:00,  1.88it/s]
  0%|          | 0/1700 [00:00<?, ?it/s]Loss: 6.1873321533203125
Valid: CER: 24.84 	 WER: 48.72
------------------------------------------------------------------
Epoch 18 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.76 	 7.54 	 25.44 
WER	 30.69 	 20.74 	 69.79 

Number of samples: 54397
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1700/1700 [23:21<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:09<00:00,  4.36it/s]
100%|██████████| 2133/2133 [18:59<00:00,  1.87it/s]
  0%|          | 0/1743 [00:00<?, ?it/s]Loss: 5.684677600860596
Valid: CER: 17.03 	 WER: 40.32
------------------------------------------------------------------
Epoch 19 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.56 	 7.69 	 26.37 
WER	 30.48 	 21.46 	 70.87 

Number of samples: 55772
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1743/1743 [23:50<00:00,  1.22it/s]
100%|██████████| 2133/2133 [08:10<00:00,  4.35it/s]
100%|██████████| 2133/2133 [19:17<00:00,  1.84it/s]
train_ss.py:284: RuntimeWarning: More than 20 figures have been opened. Figures created through the pyplot interface (`matplotlib.pyplot.figure`) are retained until explicitly closed and may consume too much memory. (To control this warning, see the rcParam `figure.max_open_warning`).
  fig = plt.figure()
  0%|          | 0/1746 [00:00<?, ?it/s]Loss: 6.386806011199951
Valid: CER: 18.72 	 WER: 42.48
------------------------------------------------------------------
Epoch 20 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.61 	 7.67 	 26.87 
WER	 30.64 	 21.59 	 71.50 

Number of samples: 55862
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1746/1746 [23:57<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:11<00:00,  4.34it/s]
100%|██████████| 2133/2133 [19:09<00:00,  1.86it/s]
train_ss.py:262: RuntimeWarning: More than 20 figures have been opened. Figures created through the pyplot interface (`matplotlib.pyplot.figure`) are retained until explicitly closed and may consume too much memory. (To control this warning, see the rcParam `figure.max_open_warning`).
  fig = plt.figure(figsize=(20,10))
  0%|          | 0/1789 [00:00<?, ?it/s]Loss: 6.208197593688965
Valid: CER: 19.12 	 WER: 41.86
------------------------------------------------------------------
Epoch 21 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.63 	 7.97 	 28.44 
WER	 30.53 	 22.30 	 73.34 

Number of samples: 57224
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1789/1789 [24:35<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:01<00:00,  4.43it/s]
100%|██████████| 2133/2133 [19:35<00:00,  1.81it/s]
  0%|          | 0/1802 [00:00<?, ?it/s]Loss: 6.276895999908447
Valid: CER: 22.10 	 WER: 44.89
------------------------------------------------------------------
Epoch 22 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.73 	 8.00 	 29.53 
WER	 30.55 	 22.47 	 74.54 

Number of samples: 57646
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1802/1802 [24:32<00:00,  1.22it/s]
100%|██████████| 2133/2133 [08:06<00:00,  4.38it/s]
100%|██████████| 2133/2133 [19:14<00:00,  1.85it/s]
  0%|          | 0/1712 [00:00<?, ?it/s]Loss: 6.23973274230957
Valid: CER: 20.21 	 WER: 42.80
------------------------------------------------------------------
Epoch 23 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.46 	 7.99 	 23.65 
WER	 30.31 	 21.56 	 65.92 

Number of samples: 54770
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1712/1712 [23:44<00:00,  1.20it/s]
100%|██████████| 2133/2133 [08:00<00:00,  4.44it/s]
100%|██████████| 2133/2133 [19:05<00:00,  1.86it/s]
  0%|          | 0/1767 [00:00<?, ?it/s]Loss: 5.516125202178955
Valid: CER: 14.33 	 WER: 34.57
------------------------------------------------------------------
Epoch 24 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.42 	 8.07 	 25.66 
WER	 30.14 	 22.07 	 69.14 

Number of samples: 56530
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1767/1767 [24:20<00:00,  1.21it/s]
100%|██████████| 2133/2133 [07:56<00:00,  4.47it/s]
100%|██████████| 2133/2133 [19:18<00:00,  1.84it/s]
  0%|          | 0/1787 [00:00<?, ?it/s]Loss: 6.036259174346924
Valid: CER: 20.14 	 WER: 43.13
------------------------------------------------------------------
Epoch 25 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.41 	 8.30 	 25.94 
WER	 30.20 	 22.67 	 69.16 

Number of samples: 57173
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1787/1787 [24:51<00:00,  1.20it/s]
100%|██████████| 2133/2133 [08:03<00:00,  4.42it/s]
100%|██████████| 2133/2133 [18:45<00:00,  1.90it/s]
  0%|          | 0/1790 [00:00<?, ?it/s]Loss: 6.072196006774902
Valid: CER: 19.67 	 WER: 43.92
------------------------------------------------------------------
Epoch 26 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.33 	 8.05 	 26.85 
WER	 30.08 	 22.29 	 70.70 

Number of samples: 57256
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1790/1790 [25:06<00:00,  1.19it/s]
100%|██████████| 2133/2133 [07:56<00:00,  4.47it/s]
100%|██████████| 2133/2133 [18:40<00:00,  1.90it/s]
  0%|          | 0/1821 [00:00<?, ?it/s]Loss: 5.543203353881836
Valid: CER: 14.56 	 WER: 34.66
------------------------------------------------------------------
Epoch 27 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.23 	 8.34 	 26.98 
WER	 29.79 	 22.90 	 69.99 

Number of samples: 58244
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1821/1821 [25:26<00:00,  1.19it/s]
100%|██████████| 2133/2133 [08:05<00:00,  4.39it/s]
100%|██████████| 2133/2133 [18:31<00:00,  1.92it/s]
  0%|          | 0/1817 [00:00<?, ?it/s]Loss: 6.069756984710693
Valid: CER: 15.60 	 WER: 36.21
------------------------------------------------------------------
Epoch 28 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.38 	 8.34 	 27.87 
WER	 30.05 	 23.03 	 70.41 

Number of samples: 58126
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1817/1817 [25:31<00:00,  1.19it/s]
100%|██████████| 2133/2133 [08:06<00:00,  4.39it/s]
100%|██████████| 2133/2133 [18:18<00:00,  1.94it/s]
  0%|          | 0/1811 [00:00<?, ?it/s]Loss: 6.579669952392578
Valid: CER: 14.18 	 WER: 33.85
------------------------------------------------------------------
Epoch 29 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.34 	 8.23 	 27.30 
WER	 29.91 	 22.67 	 70.59 

Number of samples: 57937
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1811/1811 [25:23<00:00,  1.19it/s]
100%|██████████| 2133/2133 [08:08<00:00,  4.36it/s]
100%|██████████| 2133/2133 [18:33<00:00,  1.92it/s]
  0%|          | 0/1836 [00:00<?, ?it/s]Loss: 5.04658317565918
Valid: CER: 13.54 	 WER: 32.69
------------------------------------------------------------------
Epoch 30 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.25 	 8.28 	 28.59 
WER	 29.75 	 23.03 	 71.27 

Number of samples: 58730
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1836/1836 [25:35<00:00,  1.20it/s]
100%|██████████| 2133/2133 [08:14<00:00,  4.32it/s]
100%|██████████| 2133/2133 [18:28<00:00,  1.92it/s]
  0%|          | 0/1822 [00:00<?, ?it/s]Loss: 5.739400386810303
Valid: CER: 14.64 	 WER: 34.81
------------------------------------------------------------------
Epoch 31 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.11 	 8.42 	 26.02 
WER	 29.68 	 23.11 	 68.28 

Number of samples: 58303
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1822/1822 [25:27<00:00,  1.19it/s]
100%|██████████| 2133/2133 [08:06<00:00,  4.39it/s]
100%|██████████| 2133/2133 [18:37<00:00,  1.91it/s]
  0%|          | 0/1803 [00:00<?, ?it/s]Loss: 4.498417377471924
Valid: CER: 15.46 	 WER: 36.92
------------------------------------------------------------------
Epoch 32 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.85 	 8.39 	 23.71 
WER	 29.37 	 22.80 	 65.23 

Number of samples: 57680
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1803/1803 [24:59<00:00,  1.20it/s]
100%|██████████| 2133/2133 [08:15<00:00,  4.30it/s]
100%|██████████| 2133/2133 [18:58<00:00,  1.87it/s]
  0%|          | 0/1839 [00:00<?, ?it/s]Loss: 4.3759894371032715
Valid: CER: 16.94 	 WER: 39.47
------------------------------------------------------------------
Epoch 33 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.67 	 8.33 	 25.01 
WER	 29.07 	 22.97 	 67.27 

Number of samples: 58843
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1839/1839 [25:26<00:00,  1.20it/s]
100%|██████████| 2133/2133 [08:16<00:00,  4.29it/s]
100%|██████████| 2133/2133 [19:05<00:00,  1.86it/s]
  0%|          | 0/1788 [00:00<?, ?it/s]Loss: 4.5328688621521
Valid: CER: 15.06 	 WER: 36.55
------------------------------------------------------------------
Epoch 34 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.54 	 8.26 	 21.87 
WER	 28.96 	 22.46 	 62.61 

Number of samples: 57196
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1788/1788 [24:35<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:15<00:00,  4.30it/s]
100%|██████████| 2133/2133 [18:59<00:00,  1.87it/s]Loss: 3.974411964416504
Valid: CER: 15.54 	 WER: 37.23
------------------------------------------------------------------
Epoch 35 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.60 	 8.34 	 24.19 
WER	 28.95 	 23.03 	 64.97 

Number of samples: 58603
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1

100%|██████████| 1832/1832 [25:13<00:00,  1.21it/s]
100%|██████████| 2133/2133 [08:11<00:00,  4.34it/s]
100%|██████████| 2133/2133 [19:18<00:00,  1.84it/s]
  0%|          | 0/1814 [00:00<?, ?it/s]Loss: 4.034103870391846
Valid: CER: 16.18 	 WER: 38.50
------------------------------------------------------------------
Epoch 36 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.45 	 8.30 	 22.46 
WER	 28.76 	 22.67 	 63.44 

Number of samples: 58048
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1814/1814 [24:47<00:00,  1.22it/s]
100%|██████████| 2133/2133 [08:12<00:00,  4.34it/s]
100%|██████████| 2133/2133 [19:10<00:00,  1.85it/s]
  0%|          | 0/1858 [00:00<?, ?it/s]Loss: 3.9603285789489746
Valid: CER: 13.39 	 WER: 33.58
------------------------------------------------------------------
Epoch 37 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.54 	 8.41 	 25.06 
WER	 28.83 	 23.24 	 66.54 

Number of samples: 59425
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1858/1858 [25:17<00:00,  1.22it/s]
100%|██████████| 2133/2133 [08:05<00:00,  4.40it/s]
100%|██████████| 2133/2133 [19:01<00:00,  1.87it/s]
  0%|          | 0/1850 [00:00<?, ?it/s]Loss: 4.238150119781494
Valid: CER: 13.24 	 WER: 33.21
------------------------------------------------------------------
Epoch 38 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.47 	 8.45 	 23.98 
WER	 28.72 	 23.16 	 65.00 

Number of samples: 59181
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1850/1850 [24:56<00:00,  1.24it/s]
100%|██████████| 2133/2133 [07:55<00:00,  4.48it/s]
100%|██████████| 2133/2133 [18:31<00:00,  1.92it/s]
  0%|          | 0/1849 [00:00<?, ?it/s]Loss: 4.003880023956299
Valid: CER: 15.57 	 WER: 37.52
------------------------------------------------------------------
Epoch 39 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.62 	 8.59 	 24.13 
WER	 28.92 	 23.33 	 65.36 

Number of samples: 59154
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1849/1849 [24:51<00:00,  1.24it/s]
100%|██████████| 2133/2133 [07:57<00:00,  4.46it/s]
100%|██████████| 2133/2133 [18:47<00:00,  1.89it/s]
  0%|          | 0/1828 [00:00<?, ?it/s]Loss: 3.977984666824341
Valid: CER: 14.75 	 WER: 35.61
------------------------------------------------------------------
Epoch 40 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.48 	 8.55 	 22.64 
WER	 28.71 	 23.08 	 62.52 

Number of samples: 58494
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1828/1828 [24:38<00:00,  1.24it/s]
100%|██████████| 2133/2133 [07:53<00:00,  4.51it/s]
100%|██████████| 2133/2133 [18:43<00:00,  1.90it/s]
  0%|          | 0/1840 [00:00<?, ?it/s]Loss: 4.034631252288818
Valid: CER: 14.40 	 WER: 35.20
------------------------------------------------------------------
Epoch 41 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.45 	 8.52 	 22.92 
WER	 28.71 	 23.13 	 63.76 

Number of samples: 58874
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1840/1840 [24:52<00:00,  1.23it/s]
100%|██████████| 2133/2133 [08:00<00:00,  4.44it/s]
100%|██████████| 2133/2133 [18:28<00:00,  1.92it/s]
  0%|          | 0/1877 [00:00<?, ?it/s]Loss: 3.892632007598877
Valid: CER: 15.09 	 WER: 36.40
------------------------------------------------------------------
Epoch 42 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.44 	 8.48 	 25.24 
WER	 28.60 	 23.33 	 67.22 

Number of samples: 60047
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1877/1877 [25:26<00:00,  1.23it/s]
100%|██████████| 2133/2133 [07:53<00:00,  4.51it/s]
100%|██████████| 2133/2133 [18:26<00:00,  1.93it/s]
  0%|          | 0/1831 [00:00<?, ?it/s]Loss: 4.07835054397583
Valid: CER: 13.59 	 WER: 34.03
------------------------------------------------------------------
Epoch 43 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.33 	 8.33 	 22.77 
WER	 28.66 	 22.88 	 63.65 

Number of samples: 58566
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1831/1831 [24:51<00:00,  1.23it/s]
100%|██████████| 2133/2133 [07:52<00:00,  4.51it/s]
100%|██████████| 2133/2133 [18:21<00:00,  1.94it/s]
  0%|          | 0/1853 [00:00<?, ?it/s]Loss: 3.672557830810547
Valid: CER: 15.59 	 WER: 37.55
------------------------------------------------------------------
Epoch 44 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.44 	 8.58 	 23.27 
WER	 28.83 	 23.52 	 63.96 

Number of samples: 59279
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1853/1853 [25:08<00:00,  1.23it/s]
100%|██████████| 2133/2133 [08:00<00:00,  4.44it/s]
100%|██████████| 2133/2133 [18:13<00:00,  1.95it/s]
  0%|          | 0/1860 [00:00<?, ?it/s]Loss: 3.8131048679351807
Valid: CER: 13.37 	 WER: 33.57
------------------------------------------------------------------
Epoch 45 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.42 	 8.43 	 24.16 
WER	 28.69 	 23.28 	 65.56 

Number of samples: 59498
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1860/1860 [25:17<00:00,  1.23it/s]
100%|██████████| 2133/2133 [07:57<00:00,  4.47it/s]
100%|██████████| 2133/2133 [18:15<00:00,  1.95it/s]
  0%|          | 0/1865 [00:00<?, ?it/s]Loss: 3.6224517822265625
Valid: CER: 15.68 	 WER: 37.96
------------------------------------------------------------------
Epoch 46 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.28 	 8.35 	 24.13 
WER	 28.64 	 23.26 	 66.16 

Number of samples: 59680
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1865/1865 [25:20<00:00,  1.23it/s]
100%|██████████| 2133/2133 [07:57<00:00,  4.46it/s]
100%|██████████| 2133/2133 [18:24<00:00,  1.93it/s]
  0%|          | 0/1894 [00:00<?, ?it/s]Loss: 3.6769859790802
Valid: CER: 14.85 	 WER: 36.53
------------------------------------------------------------------
Epoch 47 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.35 	 8.56 	 25.50 
WER	 28.66 	 23.81 	 67.07 

Number of samples: 60580
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1894/1894 [25:44<00:00,  1.23it/s]
100%|██████████| 2133/2133 [07:58<00:00,  4.46it/s]
100%|██████████| 2133/2133 [18:12<00:00,  1.95it/s]
  0%|          | 0/1874 [00:00<?, ?it/s]Loss: 3.9987845420837402
Valid: CER: 13.35 	 WER: 33.54
------------------------------------------------------------------
Epoch 48 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.41 	 8.55 	 24.38 
WER	 28.64 	 23.51 	 65.81 

Number of samples: 59955
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1874/1874 [25:31<00:00,  1.22it/s]
100%|██████████| 2133/2133 [07:59<00:00,  4.45it/s]
100%|██████████| 2133/2133 [18:09<00:00,  1.96it/s]
  0%|          | 0/1867 [00:00<?, ?it/s]Loss: 3.585408926010132
Valid: CER: 13.90 	 WER: 34.63
------------------------------------------------------------------
Epoch 49 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.22 	 8.38 	 23.59 
WER	 28.65 	 23.26 	 66.40 

Number of samples: 59716
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1867/1867 [25:20<00:00,  1.23it/s]
100%|██████████| 2133/2133 [08:02<00:00,  4.42it/s]
100%|██████████| 2133/2133 [18:09<00:00,  1.96it/s]
  0%|          | 0/1830 [00:00<?, ?it/s]Loss: 3.7725937366485596
Valid: CER: 13.02 	 WER: 33.35
------------------------------------------------------------------
Epoch 50 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.16 	 8.39 	 21.24 
WER	 28.44 	 22.92 	 61.69 

Number of samples: 58534
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2825/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1830/1830 [24:50<00:00,  1.23it/s]
100%|██████████| 2133/2133 [08:01<00:00,  4.43it/s]
[2021-11-29 05:13:22, INFO, htr_seq2seq_ss] Completed after 1 day, 18:43:05


==> data/cvl_ers.csv <==
gw_cer,gw_wer
0,0.09084880636604775,0.2172172172172172
1,0.07592991085152168,0.19169169169169165
2,0.0654398740405432,0.17350684017350682
3,0.060256689145094626,0.15965965965965967
4,0.059240886017535764,0.15335335335335332
5,0.05643654481866526,0.14647981314647984
6,0.054930211616389016,0.14300014300014297
7,0.053118856121537085,0.13776276276276278
8,0.05165794066317626,0.1340229118006896
9,0.050565156734903055,0.1316316316316316
10,0.049524400330851946,0.12821912821912818
11,0.04878106452909602,0.12562562562562563
12,0.04832624577472468,0.12458612458612461
13,0.047872987550184515,0.12247962247962252
14,0.048213745080230096,0.12325658992325661
15,0.04787526858807025,0.12287287287287285
16,0.04816881641382076,0.12312312312312312
17,0.0482350153991945,0.12251140028917806
18,0.04775344152042394,0.12080501554185763
19,0.04771995132078173,0.11976976976976972
20,0.04769923741460276,0.11792745126078463
21,0.047252270606327466,0.11657111657111652
22,0.04739450329953731,0.11537624581102846
23,0.047639902676399025,0.11565732399065731
24,0.04793975028695917,0.1157511210762332
25,0.04852584700377699,0.11645813282001927
26,0.049460685374481846,0.11863275747015645
27,0.05058914469560857,0.12161727379973541
28,0.05199332877868424,0.12505177412674306
29,0.053733277875044734,0.12972540122118048
30,0.0556533236496364,0.1349370358411366
31,0.057708856220867695,0.14098032468954302
32,0.0601201367072876,0.14777966512982288
33,0.06254632058424309,0.15382577207289427
34,0.06481548495010173,0.15978378996739695
35,0.06723576793717619,0.16660642291116368
36,0.07011646055949093,0.17406124878259932
37,0.07298635220444877,0.18165055448726386
38,0.07599927172908322,0.19013397669524157
39,0.07891246684350132,0.198093140812292
40,0.0816673867221764,0.20578613281250002
41,0.08443554366907706,0.21389928263304658
42,0.08714546135290904,0.22175147818799756
43,0.08964072283993238,0.2289055213049116
44,0.09269301178658258,0.23723196013880243
45,0.09534548432880616,0.24497878359264502
46,0.09846200816700378,0.2530987775269412
47,0.10132385323534873,0.26046337038350054
48,0.10420788882287603,0.26811979081549275
49,0.10704134659402464,0.2757246957078796
50,0.10982162994341972,0.2833310435516476
51,0.1128581812617162,0.2913378248315688
52,0.11573205670184869,0.2986647528754084
53,0.11884812457832643,0.30648031437680734
54,0.12154920103173153,0.3135930988043023
55,0.12400979654336884,0.3205591105709077
56,0.12700802572314446,0.3277021687593292
57,0.1299996256130586,0.3347369874361452
58,0.13304403048264182,0.34163513903262477
59,0.1358979878184891,0.3483867738814187
60,0.13866504247876063,0.3551467813130733
61,0.14158476070962633,0.3615434291249596
62,0.14453385731106427,0.3680071180031459
63,0.14761423186540407,0.37445650473896586
64,0.15048410602715612,0.38075365354112445
65,0.1532892966880478,0.38693581654938125
66,0.15613478492026814,0.39314260103085086
67,0.15929722814498934,0.39932876026731823
68,0.1622049038068498,0.40539364310272297
69,0.16512079520768877,0.4111994508951553
70,0.16799008969088502,0.416898112249933
71,0.17089128741515522,0.42284165160572784
72,0.17400476948032667,0.4286909185646314
73,0.17716848685928452,0.43421978140893847
74,0.18025355475301832,0.439768844757634
75,0.1835265442007015,0.44538833353089147
76,0.18669409227762288,0.4509658632971947
77,0.18985621186072163,0.45625922361244786
78,0.19311318668231853,0.4616973290760732
79,0.19655973679947716,0.467024511091926
80,0.19986134686118454,0.4722572353624478
81,0.203313971130088,0.4775088194724185
82,0.20681056026656983,0.4827665219488664
83,0.21029643155972572,0.48789904550816854
84,0.2138191345854519,0.49298146447160796
85,0.21753485053461782,0.4980853614534958
86,0.22112526566041352,0.5029913939895991
87,0.22491006232860875,0.5076608087357106
88,0.228495776995967,0.5122477899993252
89,0.23236495457172637,0.5167439636092668
90,0.23618947644666055,0.5214383139739529
91,0.24003541498402323,0.5259544559410734
92,0.24411615680331716,0.5304488214401033
93,0.24846917823147355,0.5348582138027239
94,0.25245688414746065,0.5391115606692798
95,0.2568065676267596,0.5433909933581491
96,0.26133741063387717,0.5475821930530618
97,0.2660845135754279,0.5517491445789285
98,0.27095573113973376,0.555852139448354
99,0.27534149793093377,0.5597873959000641


==> data/cvlout.txt <==
[2021-12-06 09:55:39, INFO, htr_seq2seq_ss] Running command 'main'
[2021-12-06 09:55:39, INFO, htr_seq2seq_ss] Started run with ID "2875"
/home/fwolf/virtualenvs/htr/lib/python3.7/site-packages/torch/nn/_reduction.py:42: UserWarning: size_average and reduce args will be deprecated, please use reduction='sum' instead.
  warnings.warn(warning.format(ret))
  0%|          | 0/2743 [00:00<?, ?it/s]Loading Model 2621 at Epoch 0_64000
100%|██████████| 2743/2743 [07:11<00:00,  6.35it/s]
100%|██████████| 3122/3122 [15:08<00:00,  3.44it/s]
  0%|          | 0/1203 [00:00<?, ?it/s]Valid: CER: 27.45 	 WER: 56.08
------------------------------------------------------------------
Epoch 1 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 31.85 	 9.66 	 41.97 
WER	 60.78 	 24.14 	 83.76 

Number of samples: 38495
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1203/1203 [08:51<00:00,  2.26it/s]
100%|██████████| 2743/2743 [07:14<00:00,  6.31it/s]
100%|██████████| 3122/3122 [15:16<00:00,  3.41it/s]
  0%|          | 0/1530 [00:00<?, ?it/s]Loss: 17.673139572143555
Valid: CER: 21.97 	 WER: 48.50
------------------------------------------------------------------
Epoch 2 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 24.21 	 7.93 	 35.21 
WER	 51.22 	 21.09 	 80.17 

Number of samples: 48945
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1530/1530 [11:16<00:00,  2.26it/s]
100%|██████████| 2743/2743 [07:17<00:00,  6.27it/s]
100%|██████████| 3122/3122 [15:14<00:00,  3.42it/s]
  0%|          | 0/1842 [00:00<?, ?it/s]Loss: 12.385872840881348
Valid: CER: 19.91 	 WER: 45.25
------------------------------------------------------------------
Epoch 3 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 21.80 	 8.33 	 35.75 
WER	 46.95 	 23.06 	 81.33 

Number of samples: 58940
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1842/1842 [13:29<00:00,  2.27it/s]
100%|██████████| 2743/2743 [07:14<00:00,  6.31it/s]
100%|██████████| 3122/3122 [15:08<00:00,  3.43it/s]
  0%|          | 0/2080 [00:00<?, ?it/s]Loss: 12.168388366699219
Valid: CER: 18.08 	 WER: 41.82
------------------------------------------------------------------
Epoch 4 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 19.53 	 8.41 	 35.90 
WER	 43.27 	 24.03 	 81.65 

Number of samples: 66543
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 2080/2080 [15:17<00:00,  2.27it/s]
100%|██████████| 2743/2743 [07:14<00:00,  6.32it/s]
100%|██████████| 3122/3122 [15:15<00:00,  3.41it/s]
  0%|          | 0/2149 [00:00<?, ?it/s]Loss: 12.717750549316406
Valid: CER: 15.95 	 WER: 38.59
------------------------------------------------------------------
Epoch 5 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 17.16 	 7.62 	 32.25 
WER	 39.70 	 22.11 	 78.50 

Number of samples: 68741
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 2149/2149 [15:45<00:00,  2.27it/s]
100%|██████████| 2743/2743 [07:16<00:00,  6.29it/s]
100%|██████████| 3122/3122 [15:12<00:00,  3.42it/s]
  0%|          | 0/2164 [00:00<?, ?it/s]Loss: 10.674454689025879
Valid: CER: 15.18 	 WER: 37.51
------------------------------------------------------------------
Epoch 6 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 16.27 	 7.55 	 30.10 
WER	 38.61 	 22.14 	 75.78 

Number of samples: 69231
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 2164/2164 [15:53<00:00,  2.27it/s]
100%|██████████| 2743/2743 [07:16<00:00,  6.29it/s]
100%|██████████| 3122/3122 [15:14<00:00,  3.41it/s]
  0%|          | 0/2347 [00:00<?, ?it/s]Loss: 9.467809677124023
Valid: CER: 14.41 	 WER: 36.04
------------------------------------------------------------------
Epoch 7 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 15.36 	 7.74 	 32.73 
WER	 36.90 	 23.46 	 77.58 

Number of samples: 75094
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 2347/2347 [17:17<00:00,  2.26it/s]
100%|██████████| 2743/2743 [07:15<00:00,  6.30it/s]
100%|██████████| 3122/3122 [15:11<00:00,  3.43it/s]
  0%|          | 0/2298 [00:00<?, ?it/s]Loss: 9.29430866241455
Valid: CER: 13.78 	 WER: 34.76
------------------------------------------------------------------
Epoch 8 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.71 	 7.34 	 30.08 
WER	 35.58 	 22.27 	 72.67 

Number of samples: 73531
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 2298/2298 [16:50<00:00,  2.27it/s]
100%|██████████| 2743/2743 [07:16<00:00,  6.29it/s]
100%|██████████| 3122/3122 [15:09<00:00,  3.43it/s]
  0%|          | 0/2287 [00:00<?, ?it/s]Loss: 9.002408027648926
Valid: CER: 12.79 	 WER: 33.52
------------------------------------------------------------------
Epoch 9 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 13.52 	 7.28 	 25.47 
WER	 34.09 	 21.60 	 68.27 

Number of samples: 73161
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 2287/2287 [16:49<00:00,  2.26it/s]
100%|██████████| 2743/2743 [07:16<00:00,  6.29it/s]
100%|██████████| 3122/3122 [15:19<00:00,  3.40it/s]
  0%|          | 0/2453 [00:00<?, ?it/s]Loss: 7.195878982543945
Valid: CER: 12.53 	 WER: 32.59
------------------------------------------------------------------
Epoch 10 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 13.41 	 7.30 	 30.34 
WER	 33.43 	 22.65 	 72.91 

Number of samples: 78477
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2875/artifacts/ers.png.
Running ReMixMatch 1/1
 61%|██████    | 1495/2453 [11:00<07:07,  2.24it/s]


==> data/ers.csv <==
gw_cer,gw_wer
0.10967741935483871,0.25
0.10355029585798817,0.27835051546391754
0.07514450867052024,0.2068965517241379
0.06198347107438017,0.17525773195876293
0.0536480686695279,0.15226337448559668
0.05321100917431193,0.1512027491408935
0.05873379099923722,0.16176470588235292
0.05689424364123159,0.15979381443298968
0.051418439716312055,0.14645308924485123
0.049310710498409335,0.14020618556701026
0.05036319612590799,0.14232209737827717
0.048920229175848394,0.13893653516295024
0.04812398042414356,0.13787638668779711
0.04862174578866769,0.13970588235294112
0.04882394868139701,0.14128943758573387
0.04924114671163575,0.13899613899613905
0.04909148868345553,0.1404358353510896
0.050918951491413074,0.1453089244851259
0.05157593123209169,0.1473456121343445
0.05294435440302539,0.15226337448559668
0.05393548387096774,0.15588235294117647
0.05664541441883276,0.1655753040224509
0.059990662931839404,0.1772605192479857
0.06280623608017817,0.18524871355060035
0.06465333900467886,0.19259259259259254
0.06801210898082745,0.20585906571654788
0.07034110618616304,0.21265243902439024
0.07362414872078042,0.22205882352941175
0.07449051300070274,0.2292405961674947
0.07654859828772873,0.2393689986282579
0.07724560554749234,0.24369189907038513
0.08111866501854141,0.2527331189710611
0.08343248066627008,0.2613849033063007
0.08708751793400286,0.27300242130750607
0.08871303623490212,0.2786596119929453
0.08983641727004558,0.28473413379073753
0.09177623098736788,0.29254727474972186
0.09396476321379482,0.30010834236186346
0.09632583998066231,0.31029023746701845
0.09839897160219703,0.3189300411522634
0.10058970288047177,0.3273092369477911
0.10369146005509641,0.3365997060264576
0.10537056928034372,0.3432264241263763
0.10838210702341138,0.35126286248830685
0.11055634807417974,0.35711019661636945
0.1126648814836854,0.36241610738255037
0.11474778590681556,0.3699649737302977
0.11674029514052073,0.3769296740994854
0.11908690869086909,0.383872322553549
0.12116345467523197,0.3901234567901235
0.12336301728653745,0.39870863599677164
0.1248396750748183,0.40443213296398894
0.1272271016311167,0.41048543689320394
0.1297478716437459,0.41730182926829273
0.13212539084422353,0.4223718668163112
0.1346259518015543,0.42888643880926125
0.13567143516382096,0.432129963898917
0.13710653753026633,0.43718949609652236
0.13959541871188458,0.44087896756191136
0.14162714337832907,0.44684499314128945
0.1434305784531575,0.4524291497975709
0.1447637878680884,0.45635579156986394
0.14735237039090657,0.462593923554394
0.14946522242659582,0.46881028938906755
0.15091555436313636,0.47261791706236156
0.15287128712871287,0.4777050202681634
0.1544562179028798,0.48187960687960685
0.1575140809011777,0.48759079903147695
0.15910668096650055,0.4900089472114524
0.1611598531516396,0.4944150499706055
0.16355828220858895,0.49884057971014495
0.16608180058083252,0.5041440411546156
0.16840848014332638,0.5077530307301945
0.17069006123410269,0.5122358175750834
0.17303893085415456,0.5160493827160494
0.17569193742478942,0.520444083401029
0.17854514576846872,0.5253874933190807
0.18118778660105134,0.5287598944591029
0.18345781466113417,0.5329512893982808
0.18631469639831666,0.5372942386831276
0.18889129025286364,0.5419207317073171
0.1910508329773601,0.5455457967377666
0.19381889140868097,0.5499628068435407
0.19589348063994996,0.5538951494365507
0.1979687580553694,0.5570079883805374
0.20001019679820536,0.5608997367791337
0.20357287040775132,0.565515610217597
0.2066090949932611,0.569223573433115
0.20986006032735005,0.5731791907514451
0.21367479595327696,0.5772748056698673
0.21704638900981957,0.5814111261872457
0.2202805572844353,0.5851040035786177
0.22373845060412226,0.5895109537508298
0.22723216382509043,0.5932574430823117
0.23095891685665101,0.5969244097899069
0.2338921989746432,0.6004287245444802
0.23777217510887005,0.6043699618158676
0.2417952569529792,0.6081478370432591
0.2460600587039964,0.6115152774890875
0.25068388716982826,0.615432098765432


==> data/gw_ers.csv <==
gw_cer,gw_wer
0,0.10967741935483871,0.25
1,0.10355029585798817,0.27835051546391754
2,0.07514450867052024,0.2068965517241379
3,0.06198347107438017,0.17525773195876293
4,0.0536480686695279,0.15226337448559668
5,0.05321100917431193,0.1512027491408935
6,0.05873379099923722,0.16176470588235292
7,0.05670446964643095,0.15979381443298968
8,0.051418439716312055,0.14645308924485123
9,0.049310710498409335,0.14020618556701026
10,0.05036319612590799,0.14232209737827717
11,0.048920229175848394,0.13893653516295024
12,0.04812398042414356,0.13787638668779711
13,0.04862174578866769,0.13970588235294112
14,0.04882394868139701,0.14128943758573387
15,0.049257759784075573,0.13899613899613905
16,0.049107142857142856,0.1404358353510896
17,0.050918951491413074,0.1453089244851259
18,0.05180309101316543,0.1473456121343445
19,0.05294435440302539,0.15226337448559668
20,0.05393548387096774,0.15588235294117647
21,0.05664541441883276,0.1655753040224509
22,0.059990662931839404,0.1772605192479857
23,0.06280623608017817,0.18524871355060035
24,0.06465333900467886,0.19259259259259254
25,0.06801210898082745,0.20585906571654788
26,0.07041169680646403,0.21341463414634143
27,0.07362414872078042,0.22205882352941175
28,0.07449051300070274,0.2292405961674947
29,0.07654859828772873,0.2393689986282579
30,0.07724560554749234,0.24369189907038513
31,0.08097666512131046,0.2520900321543408
32,0.08343248066627008,0.2613849033063007
33,0.08708751793400286,0.27300242130750607
34,0.08872535406831436,0.2786596119929453
35,0.08983641727004558,0.28473413379073753
36,0.09170530654301906,0.29254727474972186
37,0.09396476321379482,0.30010834236186346
38,0.09632583998066231,0.31029023746701845
39,0.09849281458114266,0.3194444444444444
40,0.10058970288047177,0.3273092369477911
41,0.10369146005509641,0.3365997060264576
42,0.10537056928034372,0.3432264241263763
43,0.10849796174349326,0.35126286248830685
44,0.11055634807417974,0.35711019661636945
45,0.1126648814836854,0.36241610738255037
46,0.11474778590681556,0.3699649737302977
47,0.11674029514052073,0.3769296740994854
48,0.11908690869086909,0.383872322553549
49,0.12105263157894737,0.3901234567901235
50,0.12336301728653745,0.39870863599677164
51,0.1248396750748183,0.40443213296398894
52,0.1272271016311167,0.41048543689320394
53,0.12970540098199673,0.41730182926829273
54,0.13198620800256594,0.4223718668163112
55,0.13447951012717851,0.42851892686512316
56,0.13561928192511724,0.432129963898917
57,0.13695520581113801,0.4368346344925479
58,0.1394466755912539,0.4405301709103593
59,0.1415025528811087,0.44684499314128945
60,0.14336917562724014,0.4524291497975709
61,0.14466252471053376,0.45635579156986394
62,0.14735237039090657,0.462593923554394
63,0.14946522242659582,0.46881028938906755
64,0.15091555436313636,0.47261791706236156
65,0.1528052805280528,0.4777050202681634
66,0.1544562179028798,0.48187960687960685
67,0.1575241630928759,0.48759079903147695
68,0.15910668096650055,0.4900089472114524
69,0.1611598531516396,0.4944150499706055
70,0.1634680237905451,0.49913043478260866
71,0.16608180058083252,0.5041440411546156
72,0.16840848014332638,0.5077530307301945
73,0.17049334746261627,0.5119577308120133
74,0.1731249636902341,0.516323731138546
75,0.17569193742478942,0.520444083401029
76,0.17854514576846872,0.5253874933190807
77,0.18113186444469298,0.5287598944591029
78,0.183402489626556,0.5329512893982808
79,0.18622574473899972,0.5372942386831276
80,0.18883725956343203,0.5419207317073171
81,0.19099743699273813,0.5455457967377666
82,0.19376615157428406,0.5499628068435407
83,0.1958413674501016,0.5538951494365507
84,0.19791720369129248,0.5570079883805374
85,0.19995921280717854,0.5608997367791337
86,0.2035009837057963,0.565515610217597
87,0.2064316388694697,0.569223573433115
88,0.20981061167977055,0.5731791907514451
89,0.21362592248668197,0.5772748056698673
90,0.21699801673680646,0.5814111261872457
91,0.22023268061473644,0.5851040035786177
92,0.2237116331943918,0.5895109537508298
93,0.22730048381793413,0.5932574430823117
94,0.23091239008049133,0.5969244097899069
95,0.23384601173155975,0.6004287245444802
96,0.23772633509053404,0.6043699618158676
97,0.24174973826755883,0.6081478370432591
98,0.24601490178369836,0.6115152774890875
99,0.25063904210951166,0.615432098765432


==> data/iam_ers.csv <==
gw_cer,gw_wer
0,0.14340588988476313,0.26517150395778366
1,0.10819037078029883,0.23680738786279687
2,0.08584875040571244,0.20967032967032972
3,0.07042097078751527,0.18760303330036265
4,0.06235234559568006,0.1729957805907173
5,0.05713899770363366,0.16263736263736261
6,0.0529395058222096,0.15354182366239644
7,0.049530273965864936,0.1442228448986319
8,0.04669394787852681,0.13758241758241763
9,0.04438131070756709,0.13174205459580646
10,0.042733263961151575,0.12718772476624307
11,0.04081825037707391,0.12208791208791214
12,0.03913995849665668,0.11816614261081249
13,0.038587783203906816,0.11688800979561076
14,0.037776618731838164,0.11445147679324896
15,0.03664068861230662,0.1110927970990605
16,0.036108127069037335,0.10929258454855728
17,0.03555500238554567,0.1072448904842136
18,0.035073938060917895,0.10569782774654735
19,0.03477578768466466,0.10476002109704641
20,0.034362487765815464,0.10329021725480347
21,0.03387121456870314,0.10165427954926876
22,0.03333604490360368,0.10021211947486097
23,0.03289340417906727,0.09911543321795502
24,0.03251462337352274,0.09836497890295359
25,0.03269852163220954,0.09914798661121815
26,0.03271924774515448,0.09982418441101781
27,0.03302271710231909,0.10115375559218276
28,0.03338948915094937,0.10275996908107121
29,0.03387967463787586,0.10460618846694791
30,0.03444982845824638,0.1066780093577201
31,0.03532413683119368,0.10973298170430201
32,0.03594276559306116,0.1117592999560475
33,0.036314915054397344,0.1131665697110723
34,0.037393484752322785,0.11659885473176612
35,0.03845415120851572,0.12035748296828075
36,0.03954485552998564,0.12398431931575193
37,0.04109969452929742,0.1291162080571845
38,0.04287339387949201,0.13476687967001388
39,0.04467590912390216,0.1407568565400844
40,0.046610019472473,0.14703801376471348
41,0.048795851274041985,0.15399346979781492
42,0.050817825743439744,0.16071264297322985
43,0.05266092660926609,0.16683149030537325
44,0.05452395410527661,0.17305438349742153
45,0.05685603076419061,0.18007223528062832
46,0.05884320642257633,0.18656716417910446
47,0.06106190751702346,0.1934730654066973
48,0.06311508625680214,0.20023680740561345
49,0.0651740065583019,0.2062763713080169
50,0.0672291424763135,0.21257562438595579
51,0.06925459812796478,0.218607363830003
52,0.0711227541983539,0.22428162706804333
53,0.07301960535095803,0.23009303347740095
54,0.07499179215887902,0.2361670502493287
55,0.07692958853584062,0.24188839180598065
56,0.07922737814917763,0.2483806791894143
57,0.08128320062685088,0.2544388114670243
58,0.08307720021166165,0.25955972734383725
59,0.08506249174844871,0.2653612869198312
60,0.08691533961563508,0.2706324845445506
61,0.0892566767530588,0.27662696724797964
62,0.09156080088643802,0.2825299817911635
63,0.09408849092983111,0.2888105981004182
64,0.09634189793736886,0.2944052255761117
65,0.09857057628039405,0.3003156590881848
66,0.10122280345183754,0.3064236794458002
67,0.10392511484664527,0.31252060266428805
68,0.10620996808925824,0.3177205755890615
69,0.10864124037720022,0.3232180530440024
70,0.11098402734369806,0.3288266537904394
71,0.11365945330792743,0.3342978536370962
72,0.11645750949999571,0.3402994779907158
73,0.11905183909792205,0.3457885639956523
74,0.12153030158288441,0.3509669479606189
75,0.12420328783028549,0.35644887053679863
76,0.12693924894881833,0.36202822111103505
77,0.12960316893302534,0.3674076578480264
78,0.13240058218695713,0.3725234923973094
79,0.1356585409135975,0.3782304852320675
80,0.13849544553098675,0.3832329480709751
81,0.14162437120326993,0.3884511481314723
82,0.14479367892592168,0.3936168522725467
83,0.14799367232300448,0.39865002747037126
84,0.15128985832170158,0.40388433854554484
85,0.15469885541845974,0.4091257551133053
86,0.15797775488023488,0.41424674143679907
87,0.16131666846997147,0.41918518407527827
88,0.16492264124879127,0.42412255359497464
89,0.1684927480759504,0.42906118143459915
90,0.17193134382886022,0.4337815515692468
91,0.1758306173650027,0.43864300865676775
92,0.17949194568273324,0.44333697239511705
93,0.18328303389534864,0.4479793516531302
94,0.18697482422021705,0.4523373306684433
95,0.1905819635717459,0.45674807021399333
96,0.19423016195245185,0.46104072644228156
97,0.1980405407569444,0.4655893868654387
98,0.2013730852345528,0.4699191539803679
99,0.20441222677487234,0.4743670886075949


==> data/iamout.txt <==
[2021-11-25 11:17:23, INFO, htr_seq2seq_ss] Running command 'main'
[2021-11-25 11:17:23, INFO, htr_seq2seq_ss] Started run with ID "2784"
/home/fwolf/virtualenvs/htr/lib/python3.7/site-packages/torch/nn/_reduction.py:42: UserWarning: size_average and reduce args will be deprecated, please use reduction='sum' instead.
  warnings.warn(warning.format(ret))
  0%|          | 0/237 [00:00<?, ?it/s]Loading Model 2620 at Epoch 0_84000
100%|██████████| 237/237 [00:54<00:00,  4.32it/s]
100%|██████████| 635/635 [02:24<00:00,  4.40it/s]
100%|██████████| 2370/2370 [21:10<00:00,  1.87it/s]
  0%|          | 0/1418 [00:00<?, ?it/s]Valid: CER: 17.85 	 WER: 42.32
Test: CER: 21.65 	 WER: 48.00
------------------------------------------------------------------
Epoch 1 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 19.68 	 7.90 	 34.92 
WER	 45.46 	 24.30 	 76.97 

Number of samples: 45372
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1418/1418 [18:48<00:00,  1.26it/s]
100%|██████████| 237/237 [00:53<00:00,  4.40it/s]
100%|██████████| 635/635 [02:24<00:00,  4.41it/s]
100%|██████████| 2370/2370 [20:37<00:00,  1.91it/s]
  0%|          | 0/1624 [00:00<?, ?it/s]Loss: 15.626982688903809
Valid: CER: 13.73 	 WER: 35.49
Test: CER: 16.51 	 WER: 40.08
------------------------------------------------------------------
Epoch 2 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 16.56 	 7.70 	 31.10 
WER	 40.49 	 23.78 	 76.82 

Number of samples: 51938
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1624/1624 [21:56<00:00,  1.23it/s]
100%|██████████| 237/237 [00:54<00:00,  4.31it/s]
100%|██████████| 635/635 [02:23<00:00,  4.43it/s]
100%|██████████| 2370/2370 [20:18<00:00,  1.95it/s]
  0%|          | 0/1693 [00:00<?, ?it/s]Loss: 12.022425651550293
Valid: CER: 12.67 	 WER: 33.69
Test: CER: 15.47 	 WER: 38.33
------------------------------------------------------------------
Epoch 3 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 15.79 	 8.30 	 29.30 
WER	 39.34 	 25.11 	 74.86 

Number of samples: 54147
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1693/1693 [22:54<00:00,  1.23it/s]
100%|██████████| 237/237 [00:53<00:00,  4.40it/s]
100%|██████████| 635/635 [02:24<00:00,  4.38it/s]
100%|██████████| 2370/2370 [20:13<00:00,  1.95it/s]
  0%|          | 0/1517 [00:00<?, ?it/s]Loss: 12.306324005126953
Valid: CER: 15.16 	 WER: 38.05
Test: CER: 17.65 	 WER: 42.06
------------------------------------------------------------------
Epoch 4 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 17.77 	 8.36 	 28.78 
WER	 42.46 	 24.58 	 74.21 

Number of samples: 48526
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1517/1517 [20:45<00:00,  1.22it/s]
100%|██████████| 237/237 [00:54<00:00,  4.34it/s]
100%|██████████| 635/635 [02:25<00:00,  4.35it/s]
100%|██████████| 2370/2370 [19:41<00:00,  2.01it/s]
  0%|          | 0/1703 [00:00<?, ?it/s]Loss: 10.248551368713379
Valid: CER: 12.89 	 WER: 34.38
Test: CER: 14.99 	 WER: 37.40
------------------------------------------------------------------
Epoch 5 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 15.29 	 7.76 	 28.73 
WER	 38.15 	 23.82 	 74.67 

Number of samples: 54468
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1703/1703 [23:27<00:00,  1.21it/s]
100%|██████████| 237/237 [00:54<00:00,  4.34it/s]
100%|██████████| 635/635 [02:25<00:00,  4.37it/s]
100%|██████████| 2370/2370 [20:00<00:00,  1.97it/s]
  0%|          | 0/1688 [00:00<?, ?it/s]Loss: 10.563105583190918
Valid: CER: 12.78 	 WER: 34.01
Test: CER: 14.47 	 WER: 36.63
------------------------------------------------------------------
Epoch 6 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 15.14 	 8.46 	 25.17 
WER	 37.77 	 24.30 	 71.06 

Number of samples: 53992
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1688/1688 [23:03<00:00,  1.22it/s]
100%|██████████| 237/237 [00:54<00:00,  4.31it/s]
100%|██████████| 635/635 [02:24<00:00,  4.39it/s]
100%|██████████| 2370/2370 [19:57<00:00,  1.98it/s]
  0%|          | 0/1800 [00:00<?, ?it/s]Loss: 9.676362037658691
Valid: CER: 12.43 	 WER: 32.91
Test: CER: 13.87 	 WER: 35.58
------------------------------------------------------------------
Epoch 7 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.88 	 8.17 	 29.61 
WER	 37.06 	 24.90 	 75.41 

Number of samples: 57580
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1800/1800 [24:33<00:00,  1.22it/s]
100%|██████████| 237/237 [00:55<00:00,  4.24it/s]
100%|██████████| 635/635 [02:26<00:00,  4.33it/s]
100%|██████████| 2370/2370 [19:58<00:00,  1.98it/s]
  0%|          | 0/1788 [00:00<?, ?it/s]Loss: 9.696256637573242
Valid: CER: 12.36 	 WER: 33.15
Test: CER: 13.76 	 WER: 35.55
------------------------------------------------------------------
Epoch 8 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.76 	 8.86 	 26.19 
WER	 37.05 	 25.65 	 72.05 

Number of samples: 57209
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1788/1788 [24:16<00:00,  1.23it/s]
100%|██████████| 237/237 [00:54<00:00,  4.33it/s]
100%|██████████| 635/635 [02:26<00:00,  4.34it/s]
100%|██████████| 2370/2370 [20:26<00:00,  1.93it/s]
  0%|          | 0/1797 [00:00<?, ?it/s]Loss: 9.633842468261719
Valid: CER: 11.90 	 WER: 32.02
Test: CER: 13.35 	 WER: 34.56
------------------------------------------------------------------
Epoch 9 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.41 	 8.94 	 25.24 
WER	 36.30 	 25.61 	 69.80 

Number of samples: 57482
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1797/1797 [24:08<00:00,  1.24it/s]
100%|██████████| 237/237 [00:54<00:00,  4.32it/s]
100%|██████████| 635/635 [02:26<00:00,  4.33it/s]
100%|██████████| 2370/2370 [20:40<00:00,  1.91it/s]
  0%|          | 0/1837 [00:00<?, ?it/s]Loss: 9.631014823913574
Valid: CER: 12.12 	 WER: 32.25
Test: CER: 13.67 	 WER: 34.89
------------------------------------------------------------------
Epoch 10 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 15.11 	 8.83 	 28.65 
WER	 36.78 	 25.48 	 75.65 

Number of samples: 58759
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1837/1837 [24:44<00:00,  1.24it/s]
100%|██████████| 237/237 [00:55<00:00,  4.24it/s]
100%|██████████| 635/635 [02:27<00:00,  4.32it/s]
100%|██████████| 2370/2370 [20:19<00:00,  1.94it/s]
  0%|          | 0/1882 [00:00<?, ?it/s]Loss: 9.226168632507324
Valid: CER: 11.61 	 WER: 31.12
Test: CER: 12.93 	 WER: 33.63
------------------------------------------------------------------
Epoch 11 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.22 	 8.44 	 29.42 
WER	 35.39 	 25.05 	 75.26 

Number of samples: 60220
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1882/1882 [25:25<00:00,  1.23it/s]
100%|██████████| 237/237 [00:55<00:00,  4.30it/s]
100%|██████████| 635/635 [02:25<00:00,  4.35it/s]
100%|██████████| 2370/2370 [20:45<00:00,  1.90it/s]
  0%|          | 0/1680 [00:00<?, ?it/s]Loss: 9.32551383972168
Valid: CER: 13.57 	 WER: 34.72
Test: CER: 15.12 	 WER: 37.41
------------------------------------------------------------------
Epoch 12 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 16.29 	 8.84 	 28.13 
WER	 39.07 	 24.53 	 74.42 

Number of samples: 53737
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1680/1680 [22:35<00:00,  1.24it/s]
100%|██████████| 237/237 [00:55<00:00,  4.25it/s]
100%|██████████| 635/635 [02:25<00:00,  4.37it/s]
100%|██████████| 2370/2370 [20:23<00:00,  1.94it/s]
  0%|          | 0/1850 [00:00<?, ?it/s]Loss: 9.918656349182129
Valid: CER: 11.82 	 WER: 31.32
Test: CER: 13.30 	 WER: 33.97
------------------------------------------------------------------
Epoch 13 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.32 	 8.47 	 27.83 
WER	 35.41 	 24.65 	 73.69 

Number of samples: 59196
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1850/1850 [25:06<00:00,  1.23it/s]
100%|██████████| 237/237 [00:55<00:00,  4.26it/s]
100%|██████████| 635/635 [02:25<00:00,  4.37it/s]
100%|██████████| 2370/2370 [21:15<00:00,  1.86it/s]
  0%|          | 0/1818 [00:00<?, ?it/s]Loss: 9.41540241241455
Valid: CER: 11.61 	 WER: 30.51
Test: CER: 12.61 	 WER: 32.76
------------------------------------------------------------------
Epoch 14 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 13.73 	 8.56 	 24.28 
WER	 34.39 	 24.20 	 67.94 

Number of samples: 58159
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1818/1818 [24:34<00:00,  1.23it/s]
100%|██████████| 237/237 [00:54<00:00,  4.36it/s]
100%|██████████| 635/635 [02:23<00:00,  4.42it/s]
100%|██████████| 2370/2370 [20:15<00:00,  1.95it/s]
  0%|          | 0/1660 [00:00<?, ?it/s]Loss: 8.826042175292969
Valid: CER: 11.97 	 WER: 31.25
Test: CER: 13.14 	 WER: 33.44
------------------------------------------------------------------
Epoch 15 (lr: 2E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.11 	 8.96 	 20.79 
WER	 35.16 	 23.85 	 61.59 

Number of samples: 53114
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1660/1660 [22:27<00:00,  1.23it/s]
100%|██████████| 237/237 [00:55<00:00,  4.25it/s]
100%|██████████| 635/635 [02:26<00:00,  4.32it/s]
100%|██████████| 2370/2370 [19:59<00:00,  1.98it/s]
  0%|          | 0/1831 [00:00<?, ?it/s]Loss: 8.051066398620605
Valid: CER: 11.53 	 WER: 30.54
Test: CER: 12.68 	 WER: 32.95
------------------------------------------------------------------
Epoch 16 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 13.56 	 8.23 	 25.31 
WER	 34.46 	 24.17 	 69.36 

Number of samples: 58575
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1831/1831 [24:49<00:00,  1.23it/s]
100%|██████████| 237/237 [00:54<00:00,  4.36it/s]
100%|██████████| 635/635 [02:25<00:00,  4.37it/s]
100%|██████████| 2370/2370 [20:01<00:00,  1.97it/s]
  0%|          | 0/1810 [00:00<?, ?it/s]Loss: 7.670193195343018
Valid: CER: 12.53 	 WER: 32.45
Test: CER: 13.75 	 WER: 34.94
------------------------------------------------------------------
Epoch 17 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.48 	 8.26 	 28.17 
WER	 36.17 	 24.46 	 73.95 

Number of samples: 57894
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1810/1810 [24:33<00:00,  1.23it/s]
100%|██████████| 237/237 [00:54<00:00,  4.32it/s]
100%|██████████| 635/635 [02:25<00:00,  4.37it/s]
100%|██████████| 2370/2370 [20:09<00:00,  1.96it/s]
  0%|          | 0/1926 [00:00<?, ?it/s]Loss: 7.969151020050049
Valid: CER: 11.02 	 WER: 29.79
Test: CER: 11.96 	 WER: 31.74
------------------------------------------------------------------
Epoch 18 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.82 	 8.02 	 26.83 
WER	 32.93 	 23.89 	 72.06 

Number of samples: 61604
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1926/1926 [26:07<00:00,  1.23it/s]
100%|██████████| 237/237 [00:54<00:00,  4.38it/s]
100%|██████████| 635/635 [02:23<00:00,  4.41it/s]
100%|██████████| 2370/2370 [20:13<00:00,  1.95it/s]
  0%|          | 0/1981 [00:00<?, ?it/s]Loss: 7.241844654083252
Valid: CER: 10.49 	 WER: 29.53
Test: CER: 11.70 	 WER: 31.25
------------------------------------------------------------------
Epoch 19 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.52 	 8.07 	 28.17 
WER	 32.50 	 24.19 	 74.73 

Number of samples: 63372
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1981/1981 [27:10<00:00,  1.21it/s]
100%|██████████| 237/237 [00:55<00:00,  4.30it/s]
100%|██████████| 635/635 [02:22<00:00,  4.45it/s]
100%|██████████| 2370/2370 [20:22<00:00,  1.94it/s]
train_ss.py:262: RuntimeWarning: More than 20 figures have been opened. Figures created through the pyplot interface (`matplotlib.pyplot.figure`) are retained until explicitly closed and may consume too much memory. (To control this warning, see the rcParam `figure.max_open_warning`).
  fig = plt.figure()
  0%|          | 0/1963 [00:00<?, ?it/s]Loss: 7.0081634521484375
Valid: CER: 10.35 	 WER: 29.00
Test: CER: 11.36 	 WER: 30.56
------------------------------------------------------------------
Epoch 20 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.26 	 8.06 	 25.57 
WER	 31.84 	 23.87 	 70.18 

Number of samples: 62787
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1963/1963 [26:33<00:00,  1.23it/s]
100%|██████████| 237/237 [00:55<00:00,  4.30it/s]
100%|██████████| 635/635 [02:25<00:00,  4.38it/s]
100%|██████████| 2370/2370 [20:04<00:00,  1.97it/s]
train_ss.py:240: RuntimeWarning: More than 20 figures have been opened. Figures created through the pyplot interface (`matplotlib.pyplot.figure`) are retained until explicitly closed and may consume too much memory. (To control this warning, see the rcParam `figure.max_open_warning`).
  fig = plt.figure(figsize=(20,10))
  0%|          | 0/1871 [00:00<?, ?it/s]Loss: 6.571915626525879
Valid: CER: 10.36 	 WER: 28.85
Test: CER: 11.46 	 WER: 30.70
------------------------------------------------------------------
Epoch 21 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.21 	 8.06 	 21.72 
WER	 31.89 	 23.20 	 64.41 

Number of samples: 59844
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1871/1871 [25:28<00:00,  1.22it/s]
100%|██████████| 237/237 [00:54<00:00,  4.34it/s]
100%|██████████| 635/635 [02:23<00:00,  4.43it/s]
100%|██████████| 2370/2370 [20:15<00:00,  1.95it/s]
  0%|          | 0/1912 [00:00<?, ?it/s]Loss: 5.964765548706055
Valid: CER: 10.16 	 WER: 28.75
Test: CER: 11.21 	 WER: 30.30
------------------------------------------------------------------
Epoch 22 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.03 	 8.09 	 22.06 
WER	 31.51 	 23.44 	 65.16 

Number of samples: 61170
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1912/1912 [25:53<00:00,  1.23it/s]
100%|██████████| 237/237 [00:55<00:00,  4.28it/s]
100%|██████████| 635/635 [02:25<00:00,  4.36it/s]
100%|██████████| 2370/2370 [20:01<00:00,  1.97it/s]
  0%|          | 0/1951 [00:00<?, ?it/s]Loss: 6.211923599243164
Valid: CER: 9.96 	 WER: 28.17
Test: CER: 11.02 	 WER: 29.89
------------------------------------------------------------------
Epoch 23 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.81 	 8.10 	 22.44 
WER	 31.07 	 23.68 	 65.39 

Number of samples: 62405
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1951/1951 [26:35<00:00,  1.22it/s]
100%|██████████| 237/237 [00:55<00:00,  4.30it/s]
100%|██████████| 635/635 [02:24<00:00,  4.40it/s]
100%|██████████| 2370/2370 [19:58<00:00,  1.98it/s]
  0%|          | 0/1941 [00:00<?, ?it/s]Loss: 5.584070682525635
Valid: CER: 10.02 	 WER: 28.04
Test: CER: 11.05 	 WER: 30.16
------------------------------------------------------------------
Epoch 24 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.89 	 8.17 	 22.25 
WER	 31.19 	 23.92 	 63.98 

Number of samples: 62086
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1941/1941 [27:35<00:00,  1.17it/s]
100%|██████████| 237/237 [00:55<00:00,  4.29it/s]
100%|██████████| 635/635 [02:26<00:00,  4.32it/s]
100%|██████████| 2370/2370 [20:22<00:00,  1.94it/s]
  0%|          | 0/1948 [00:00<?, ?it/s]Loss: 5.839657783508301
Valid: CER: 10.01 	 WER: 28.21
Test: CER: 10.87 	 WER: 29.70
------------------------------------------------------------------
Epoch 25 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.72 	 8.28 	 21.30 
WER	 30.85 	 23.84 	 63.18 

Number of samples: 62321
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1948/1948 [26:28<00:00,  1.23it/s]
100%|██████████| 237/237 [00:54<00:00,  4.36it/s]
100%|██████████| 635/635 [02:23<00:00,  4.42it/s]
100%|██████████| 2370/2370 [20:10<00:00,  1.96it/s]
  0%|          | 0/1723 [00:00<?, ?it/s]Loss: 5.9738006591796875
Valid: CER: 12.71 	 WER: 34.27
Test: CER: 14.19 	 WER: 36.47
------------------------------------------------------------------
Epoch 26 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 14.44 	 8.44 	 25.17 
WER	 36.79 	 23.91 	 71.07 

Number of samples: 55119
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1723/1723 [23:23<00:00,  1.23it/s]
100%|██████████| 237/237 [00:54<00:00,  4.35it/s]
100%|██████████| 635/635 [02:24<00:00,  4.41it/s]
100%|██████████| 2370/2370 [20:22<00:00,  1.94it/s]
  0%|          | 0/1970 [00:00<?, ?it/s]Loss: 7.500408172607422
Valid: CER: 10.23 	 WER: 28.69
Test: CER: 11.52 	 WER: 31.06
------------------------------------------------------------------
Epoch 27 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 12.10 	 8.23 	 24.37 
WER	 31.81 	 24.37 	 68.30 

Number of samples: 63009
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1970/1970 [26:42<00:00,  1.23it/s]
100%|██████████| 237/237 [00:55<00:00,  4.27it/s]
100%|██████████| 635/635 [02:27<00:00,  4.32it/s]
100%|██████████| 2370/2370 [20:04<00:00,  1.97it/s]
  0%|          | 0/1946 [00:00<?, ?it/s]Loss: 6.340215682983398
Valid: CER: 10.12 	 WER: 28.34
Test: CER: 11.11 	 WER: 30.20
------------------------------------------------------------------
Epoch 28 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.84 	 8.44 	 21.23 
WER	 31.16 	 24.32 	 62.54 

Number of samples: 62270
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1946/1946 [26:31<00:00,  1.22it/s]
100%|██████████| 237/237 [00:54<00:00,  4.37it/s]
100%|██████████| 635/635 [02:24<00:00,  4.39it/s]
100%|██████████| 2370/2370 [20:11<00:00,  1.96it/s]
  0%|          | 0/2004 [00:00<?, ?it/s]Loss: 5.968751907348633
Valid: CER: 9.88 	 WER: 27.89
Test: CER: 10.83 	 WER: 29.74
------------------------------------------------------------------
Epoch 29 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.66 	 8.16 	 23.93 
WER	 30.81 	 24.19 	 66.98 

Number of samples: 64100
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 2004/2004 [27:20<00:00,  1.22it/s]
100%|██████████| 237/237 [00:55<00:00,  4.27it/s]
100%|██████████| 635/635 [02:26<00:00,  4.34it/s]
100%|██████████| 2370/2370 [20:10<00:00,  1.96it/s]
  0%|          | 0/1964 [00:00<?, ?it/s]Loss: 6.519543170928955
Valid: CER: 9.79 	 WER: 27.67
Test: CER: 10.67 	 WER: 29.43
------------------------------------------------------------------
Epoch 30 (lr: 1E-04):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.54 	 8.18 	 21.39 
WER	 30.51 	 23.84 	 62.76 

Number of samples: 62840
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1964/1964 [26:47<00:00,  1.22it/s]
100%|██████████| 237/237 [00:56<00:00,  4.18it/s]
100%|██████████| 635/635 [02:27<00:00,  4.31it/s]
100%|██████████| 2370/2370 [20:00<00:00,  1.97it/s]
  0%|          | 0/1937 [00:00<?, ?it/s]Loss: 5.2317585945129395
Valid: CER: 9.80 	 WER: 27.83
Test: CER: 10.72 	 WER: 29.53
------------------------------------------------------------------
Epoch 31 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.51 	 8.63 	 19.14 
WER	 30.57 	 24.33 	 58.41 

Number of samples: 61956
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1937/1937 [32:42<00:00,  1.01s/it]
100%|██████████| 237/237 [00:55<00:00,  4.30it/s]
100%|██████████| 635/635 [02:27<00:00,  4.31it/s]
100%|██████████| 2370/2370 [21:22<00:00,  1.85it/s]
  0%|          | 0/1920 [00:00<?, ?it/s]Loss: 4.816064357757568
Valid: CER: 9.68 	 WER: 27.43
Test: CER: 10.57 	 WER: 29.32
------------------------------------------------------------------
Epoch 32 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.47 	 8.88 	 17.72 
WER	 30.48 	 24.60 	 55.52 

Number of samples: 61430
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1920/1920 [26:00<00:00,  1.23it/s]
100%|██████████| 237/237 [00:54<00:00,  4.36it/s]
100%|██████████| 635/635 [02:24<00:00,  4.38it/s]
100%|██████████| 2370/2370 [20:03<00:00,  1.97it/s]
  0%|          | 0/1992 [00:00<?, ?it/s]Loss: 4.39631986618042
Valid: CER: 9.65 	 WER: 27.40
Test: CER: 10.55 	 WER: 29.41
------------------------------------------------------------------
Epoch 33 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.34 	 8.73 	 19.48 
WER	 30.32 	 24.89 	 58.88 

Number of samples: 63724
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1992/1992 [27:12<00:00,  1.22it/s]
100%|██████████| 237/237 [00:55<00:00,  4.30it/s]
100%|██████████| 635/635 [02:25<00:00,  4.36it/s]
100%|██████████| 2370/2370 [27:05<00:00,  1.46it/s] 
  0%|          | 0/1956 [00:00<?, ?it/s]Loss: 4.654331684112549
Valid: CER: 9.65 	 WER: 27.50
Test: CER: 10.47 	 WER: 29.19
------------------------------------------------------------------
Epoch 34 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.25 	 8.89 	 17.64 
WER	 30.25 	 24.90 	 55.47 

Number of samples: 62569
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1956/1956 [26:36<00:00,  1.23it/s]
100%|██████████| 237/237 [00:54<00:00,  4.37it/s]
100%|██████████| 635/635 [02:25<00:00,  4.36it/s]
100%|██████████| 2370/2370 [20:18<00:00,  1.94it/s]
  0%|          | 0/2012 [00:00<?, ?it/s]Loss: 4.242569446563721
Valid: CER: 9.64 	 WER: 27.27
Test: CER: 10.41 	 WER: 28.89
------------------------------------------------------------------
Epoch 35 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.19 	 8.70 	 19.57 
WER	 29.95 	 24.82 	 58.69 

Number of samples: 64357
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 2012/2012 [27:27<00:00,  1.22it/s]
100%|██████████| 237/237 [00:55<00:00,  4.30it/s]
100%|██████████| 635/635 [02:26<00:00,  4.34it/s]
100%|██████████| 2370/2370 [19:44<00:00,  2.00it/s]
  0%|          | 0/1945 [00:00<?, ?it/s]Loss: 4.439186096191406
Valid: CER: 9.67 	 WER: 27.38
Test: CER: 10.47 	 WER: 28.96
------------------------------------------------------------------
Epoch 36 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.28 	 8.81 	 17.81 
WER	 30.03 	 24.59 	 54.86 

Number of samples: 62218
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1945/1945 [26:42<00:00,  1.21it/s]
100%|██████████| 237/237 [00:53<00:00,  4.40it/s]
100%|██████████| 635/635 [02:24<00:00,  4.39it/s]
100%|██████████| 2370/2370 [19:23<00:00,  2.04it/s]
  0%|          | 0/1957 [00:00<?, ?it/s]Loss: 4.095715522766113
Valid: CER: 9.61 	 WER: 27.22
Test: CER: 10.29 	 WER: 28.77
------------------------------------------------------------------
Epoch 37 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.07 	 8.90 	 16.97 
WER	 29.73 	 24.81 	 52.99 

Number of samples: 62601
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1957/1957 [26:19<00:00,  1.24it/s]
100%|██████████| 237/237 [00:54<00:00,  4.38it/s]
100%|██████████| 635/635 [02:23<00:00,  4.42it/s]
100%|██████████| 2370/2370 [19:17<00:00,  2.05it/s]
  0%|          | 0/1967 [00:00<?, ?it/s]Loss: 3.9932503700256348
Valid: CER: 9.47 	 WER: 27.10
Test: CER: 10.24 	 WER: 28.61
------------------------------------------------------------------
Epoch 38 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.00 	 8.87 	 16.88 
WER	 29.66 	 24.65 	 54.09 

Number of samples: 62925
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1967/1967 [26:18<00:00,  1.25it/s]
100%|██████████| 237/237 [00:53<00:00,  4.41it/s]
100%|██████████| 635/635 [02:23<00:00,  4.42it/s]
100%|██████████| 2370/2370 [19:40<00:00,  2.01it/s]
  0%|          | 0/1955 [00:00<?, ?it/s]Loss: 3.847929000854492
Valid: CER: 9.60 	 WER: 27.28
Test: CER: 10.29 	 WER: 28.67
------------------------------------------------------------------
Epoch 39 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.10 	 9.04 	 16.53 
WER	 29.77 	 24.85 	 52.97 

Number of samples: 62559
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1955/1955 [26:08<00:00,  1.25it/s]
100%|██████████| 237/237 [00:54<00:00,  4.35it/s]
100%|██████████| 635/635 [02:22<00:00,  4.44it/s]
100%|██████████| 2370/2370 [19:29<00:00,  2.03it/s]
  0%|          | 0/1950 [00:00<?, ?it/s]Loss: 3.9315240383148193
Valid: CER: 9.56 	 WER: 27.30
Test: CER: 10.30 	 WER: 28.72
------------------------------------------------------------------
Epoch 40 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.06 	 9.13 	 16.00 
WER	 29.71 	 25.00 	 51.57 

Number of samples: 62382
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1950/1950 [25:58<00:00,  1.25it/s]
100%|██████████| 237/237 [00:53<00:00,  4.39it/s]
100%|██████████| 635/635 [02:24<00:00,  4.41it/s]
100%|██████████| 2370/2370 [19:34<00:00,  2.02it/s]
  0%|          | 0/1908 [00:00<?, ?it/s]Loss: 3.67543888092041
Valid: CER: 9.55 	 WER: 27.50
Test: CER: 10.22 	 WER: 28.59
------------------------------------------------------------------
Epoch 41 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.05 	 9.30 	 14.96 
WER	 29.69 	 25.01 	 49.00 

Number of samples: 61030
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1908/1908 [25:18<00:00,  1.26it/s]
100%|██████████| 237/237 [00:54<00:00,  4.32it/s]
100%|██████████| 635/635 [02:25<00:00,  4.37it/s]
100%|██████████| 2370/2370 [19:39<00:00,  2.01it/s]
  0%|          | 0/1905 [00:00<?, ?it/s]Loss: 3.6653614044189453
Valid: CER: 9.61 	 WER: 27.55
Test: CER: 10.33 	 WER: 28.93
------------------------------------------------------------------
Epoch 42 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.09 	 9.27 	 15.06 
WER	 29.82 	 24.88 	 50.05 

Number of samples: 60930
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1905/1905 [25:18<00:00,  1.25it/s]
100%|██████████| 237/237 [00:54<00:00,  4.38it/s]
100%|██████████| 635/635 [02:22<00:00,  4.44it/s]
100%|██████████| 2370/2370 [19:40<00:00,  2.01it/s]
  0%|          | 0/1885 [00:00<?, ?it/s]Loss: 3.308222532272339
Valid: CER: 9.43 	 WER: 27.08
Test: CER: 10.20 	 WER: 28.57
------------------------------------------------------------------
Epoch 43 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.00 	 9.46 	 14.20 
WER	 29.57 	 24.98 	 47.41 

Number of samples: 60319
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1885/1885 [25:01<00:00,  1.26it/s]
100%|██████████| 237/237 [00:53<00:00,  4.42it/s]
100%|██████████| 635/635 [02:21<00:00,  4.49it/s]
100%|██████████| 2370/2370 [19:57<00:00,  1.98it/s]
  0%|          | 0/1878 [00:00<?, ?it/s]Loss: 3.5850868225097656
Valid: CER: 9.37 	 WER: 26.90
Test: CER: 10.17 	 WER: 28.50
------------------------------------------------------------------
Epoch 44 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 10.89 	 9.54 	 13.59 
WER	 29.42 	 24.93 	 46.51 

Number of samples: 60077
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1878/1878 [25:04<00:00,  1.25it/s]
100%|██████████| 237/237 [00:54<00:00,  4.34it/s]
100%|██████████| 635/635 [02:23<00:00,  4.44it/s]
100%|██████████| 2370/2370 [19:30<00:00,  2.02it/s]
  0%|          | 0/1884 [00:00<?, ?it/s]Loss: 3.4285082817077637
Valid: CER: 9.36 	 WER: 26.78
Test: CER: 10.18 	 WER: 28.49
------------------------------------------------------------------
Epoch 45 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 11.01 	 9.42 	 14.27 
WER	 29.55 	 24.83 	 47.80 

Number of samples: 60261
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1884/1884 [25:14<00:00,  1.24it/s]
100%|██████████| 237/237 [00:54<00:00,  4.38it/s]
100%|██████████| 635/635 [02:23<00:00,  4.44it/s]
100%|██████████| 2370/2370 [19:13<00:00,  2.05it/s]
  0%|          | 0/1922 [00:00<?, ?it/s]Loss: 3.555816650390625
Valid: CER: 9.33 	 WER: 26.83
Test: CER: 10.18 	 WER: 28.33
------------------------------------------------------------------
Epoch 46 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 10.91 	 9.35 	 14.57 
WER	 29.41 	 25.06 	 48.07 

Number of samples: 61497
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1922/1922 [25:50<00:00,  1.24it/s]
100%|██████████| 237/237 [00:54<00:00,  4.36it/s]
100%|██████████| 635/635 [02:24<00:00,  4.39it/s]
100%|██████████| 2370/2370 [19:13<00:00,  2.05it/s]
  0%|          | 0/1941 [00:00<?, ?it/s]Loss: 3.735530138015747
Valid: CER: 9.31 	 WER: 26.73
Test: CER: 10.20 	 WER: 28.33
------------------------------------------------------------------
Epoch 47 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 10.92 	 9.31 	 14.86 
WER	 29.24 	 24.93 	 48.73 

Number of samples: 62101
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1941/1941 [26:05<00:00,  1.24it/s]
100%|██████████| 237/237 [00:54<00:00,  4.33it/s]
100%|██████████| 635/635 [02:25<00:00,  4.37it/s]
100%|██████████| 2370/2370 [19:21<00:00,  2.04it/s]
  0%|          | 0/1948 [00:00<?, ?it/s]Loss: 3.4430978298187256
Valid: CER: 9.36 	 WER: 26.74
Test: CER: 10.14 	 WER: 28.31
------------------------------------------------------------------
Epoch 48 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 10.84 	 9.31 	 14.68 
WER	 29.16 	 24.95 	 48.57 

Number of samples: 62325
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1948/1948 [26:03<00:00,  1.25it/s]
100%|██████████| 237/237 [00:54<00:00,  4.32it/s]
100%|██████████| 635/635 [02:24<00:00,  4.40it/s]
100%|██████████| 2370/2370 [19:31<00:00,  2.02it/s]
  0%|          | 0/1940 [00:00<?, ?it/s]Loss: 3.727297782897949
Valid: CER: 9.35 	 WER: 26.79
Test: CER: 10.09 	 WER: 28.28
------------------------------------------------------------------
Epoch 49 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 10.85 	 9.40 	 14.37 
WER	 29.16 	 24.96 	 48.09 

Number of samples: 62061
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1940/1940 [25:47<00:00,  1.25it/s]
100%|██████████| 237/237 [00:55<00:00,  4.26it/s]
100%|██████████| 635/635 [02:25<00:00,  4.36it/s]
100%|██████████| 2370/2370 [19:40<00:00,  2.01it/s]
  0%|          | 0/1923 [00:00<?, ?it/s]Loss: 3.404446601867676
Valid: CER: 9.29 	 WER: 26.57
Test: CER: 9.98 	 WER: 27.95
------------------------------------------------------------------
Epoch 50 (lr: 5E-05):
------------------------------------------------------------------
Reestimate Train Labels...
	 All 	 Conf 	 Unconf 
CER	 10.73 	 9.29 	 14.10 
WER	 28.90 	 24.71 	 46.92 

Number of samples: 61513
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/conf.png.
Added image/png as content-type of artifact /data/fwolf/htr/save/save_weights_2784/artifacts/ers.png.
Running ReMixMatch 1/1
100%|██████████| 1923/1923 [25:23<00:00,  1.26it/s]
100%|██████████| 237/237 [00:54<00:00,  4.34it/s]
100%|██████████| 635/635 [02:25<00:00,  4.37it/s]
[2021-11-27 04:34:11, INFO, htr_seq2seq_ss] Completed after 1 day, 17:16:48


==> sections/abstract.txt <==
Performances of Handwritten Text Recognition (HTR) models are largely determined by the availability of labeled and representative training samples. However, in many application scenarios labeled samples are scarce or costly to obtain. In this work, we propose a self-training approach to train a HTR model solely on synthetic samples and unlabeled data. The proposed training scheme uses an initial model trained on synthetic data to make predictions for the unlabeled target dataset. Starting from this initial model with rather poor performance, we show that a considerable adaptation is possible by training against the predicted pseudo-labels. Moreover, the investigated self-training strategy does not require any manually annotated training samples. We evaluate the proposed method on four widely used benchmark datasets and show its effectiveness on closing the gap to a model trained in a fully-supervised manner.

